Simulation of DAMPE silicon microstrip detectors in the $\rm Allpix^{2}$ framework

Silicon strip detectors have been widely utilized in space experiments for gamma-ray and cosmic-ray detections thanks to their high spatial resolution and stable performance. For a silicon micro-strip detector, the Monte Carlo simulation is recognized as a practical and cost-effective approach to verify the detector performance. In this study, a technique for the simulation of the silicon micro-strip detector with the $\rm Allpix^{2}$ framework is developed. By incorporating the electric field into the particle transport simulation based on Geant4, this framework could precisely emulate the carrier drift in the silicon micro-strip detector. The simulation results are validated using the beam test data as well as the flight data of the DAMPE experiment, which suggests that the $\rm Allpix^{2}$ framework is a powerful tool to obtain the performance of the silicon micro-strip detector.

==> cover_letter.txt <==
Dear Editor,

Thank you very much for sending us the review report for the manuscript [NIMA-D-23-0034]. We appreciate the reviewers for the very helpful comments and suggestions. We have tried to improve our draft based on the report. Below are our point-by-point reply. Relevant revisions have been made accordingly in the newly submitted manuscript.

Referee#1
[Major issues]
Please describe the more concrete purpose of the simulation framework. The article stresses the importance of the simulation, but it lacks of the scientific motivation, e.g., we need the precise background estimation with 0.1% accuracy to detector some fancy events with DAMPE, etc. Otherwise, reader cannot understand the motivation of the framework. If the authors want to discuss the radiation damage and charge collection efficiencies by including the TCAD simulation, it should be stressed in the article.
R: We have rewritten the abstract section and pointed out that the accuracy of the results in the simulation of silicon microstrips using Geent4 is not sufficient, as well as that TCAD simulation cannot be applied to the overall simulation of large-scale experiments due to limitations such as the number of nodes and speed. However, the allpix framework is capable to combine the advantages of both to provide a more precise simulation.
Please describe qualitatively the difference between the simulation with and without the electric field. The authors state in Section 3.2 that the Geant4 cannot provide a precise simulation, but reader cannot understand how much important to include the internal field configuration for simulating the silicon strip detectors. It should be related with the scientific goal, however, the difference seems at a glance ignorable in the case of fully depleted silicon devices.
R: We have added the difference between simulated data and in orbit data with or without an electric field in the introduction section.
Please describe the method of the internal field value and drift charges. The article describes the Geant4 and TCAD simulations, but it lacks of the description how to connect the two results.
R: In Section 3.3, we have added the methods for carrier drift and diffusion motion, the schematic diagrams of internal motion, and the introductions to the parameters and models involved in the motion process.
[Minor issues]
Title or Line 200: the “framework” is used with “in”, e.g., in a framework of, not “with”
R: Corrected.
Line 15-16: “the performance of the silicon strip detector is essential” seems better.
R: We have modified the statement “the silicon strip detector, as a particle tracker, plays a key role and its performance is essential for the scientifific purposes.” to “the performance of the silicon strip is essential .”
Line 38: “ans”  “and”?
R: Corrected.
Line 41: “ASICS”  “ASIC”. The long-form (non-abbreviated word) of the ASIC 
R: Corrected.
Line: 42: “is readout”  “is read out”?
R: Corrected.
Line: 56: The authors had better include the reference of the Geant4 tools.
R: We have Added relevant references to Geant4.
Line 59: “driving”  “drift”?
R: Corrected.
Section 3.3: The section can be merged into 3.1. 
Section 3.4: The section can be merged into 3.2.
R: We have reorganized 3.1-3.4 based on the suggestions.
Listing 1-3: Are those listing essential for readers?
R: We have removed the relevant lists.
Fig. 15-19: The authors had better choose the most important figure and remove the others for readers.
R: We have removed the Fig. 11, Fig. 12, Fig. 16, Fig. 17

Referee#2
A short review of silicon strip detector design considerations and experimental measures of those considerations is needed to connect this work to the stated goal in the abstract.
R: We have rewritten the abstract and the introduction section. A short review of silicon detector simulation methodology, with successes to date (eg ref 10) and challenges would make this paper far more accessible and meaningful, provided these results are put into that context.
R: We have added the difference between simulated data and in orbit data with or without an electric field in the introduction. Discuss the Allpix2 framework more extensively, and how it differs from simply using Geant4 or a combination of Geant4 and detector characterizations from other tools, such as SPICE. The description in lines 24-26 does not give sufficient detail to understand why the use of Allpix2 is important other than having an easy means (via and input file) to describe the detector geometry. Details are in Reference 6, and the reader is left uncertain why Allpix2 is an important ingredient in simulations of silicon detectors. Note: Follow complete Allpix2 referencing as requested in https://gitlab.cern.ch/allpix-squared/allpix-squared/-/blob/master/README.md
R: We have provided more detailed descriptions of the allpix framework and correctly added the relevant references to allpix2 Section 2: Detector Configuration - rewrite for better clarity. I had to go elsewhere to understand the configuration of the STK. Look at section 2 of https://arxiv.org/pdf/1806.10355.pdf, for example.
R: We have rewritten Section 2 and added a diagram of the ladder. Log plots emphasize agreement in tails, which is quite good in these plots. Would the agreement look as good for the peaks on a linear scale with the same normalization? And by the way, explicitly state the normalization technique: by area (total counts)? Or height of peak?
R: We have modified the Y axis from Log to linear scale and explained that the Y-axis values are normalized by the area. No discussion of generation characteristics of simulated events. Sentence on lines 71-72 show the origin of the energy spectrum, but nothing more. Listing 1 shows the particles are generated using "source.mac." Showing this file name here is pointless. Instead, show the file, or discuss how protons and helium were generated, e.g. isotropically incident in random locations on the top of the STK. Or were measured flight distributions used? If so, was any possible angle-dependent efficiency taken into consideration? How large was the "beam size" for the test beam comparison? Did the beam cover a full sensor?
R: We have added a detailed description of the generation characteristics of simulated events in Sec 3.1.
Describe the process of adding simulated noise to a channel. How is noise quantified? Add a paragraph on noise characterization.
R: We have added the last two paragraphs to describe the process of adding noise In Sec. 3.4 and Fig. 9 to show the distribution of noise.

Apart from the above modifications, we have corrected some typos, improved the english expression and rewritten the conclusion section.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



